Electron and photon energy calibration with the ATLAS detector using 2015-2016 LHC proton-proton collision data

This paper presents the electron and photon energy calibration obtained with the ATLAS detector using about 36 fb$^{-1}$ of LHC proton-proton collision data recorded at $\sqrt{s}=13$ TeV in 2015 and 2016. The different calibration steps applied to the data and the optimization of the reconstruction of electron and photon energies are discussed. The absolute energy scale is set using a large sample of $Z$ boson decays into electron--positron pairs. The systematic uncertainty in the energy scale calibration varies between 0.03% to 0.2% in most of the detector acceptance for electrons with transverse momentum close to 45 GeV. For electrons with transverse momentum of 10 GeV the typical uncertainty is 0.3% to 0.8% and it varies between 0.25% and 1% for photons with transverse momentum around 60 GeV. Validations of the energy calibration with $J/\psi \rightarrow e^+e^-$ decays and radiative $Z$ boson decays are also presented.

==> Metadata.txt <==
Title:
Electron and photon energy calibration with the ATLAS detector using 2015--2016 LHC proton--proton collision data

Abstract:
This paper presents the electron and photon energy calibration obtained with the ATLAS detector
using about 36 fb$^{-1}$ of LHC proton--proton collision data recorded at $\sqrt{s}=13$ TeV in 2015 and 2016.
The different calibration steps applied to the data and the optimization of the reconstruction of
electron and photon energies are discussed. The absolute energy scale is set using a large sample
of $Z$ boson decays into electron--positron pairs. The systematic uncertainty in the energy scale
calibration varies between 0.03\% to 0.2\% in most of the detector acceptance for electrons with transverse momentum
close to 45 GeV. For electrons with transverse momentum of 10 GeV the typical uncertainty is
0.3\% to 0.8\% and it varies between 0.25\% and 1\% for photons with transverse momentum around 60 GeV.
Validations of the energy calibration with $J/\psi \rightarrow e^+e^-$ decays and radiative
$Z$ boson decays are also presented.

Commments:
61 pages in total, author list starting page 45, 18 figures, 4 tables, submitted to JINST. All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2017-03


CERN PreprintId CERN-EP-2018-296

Keywords:
Performance of High Energy Physics Detectors
Calorimeter methods
Pattern recognition, cluster finding, calibration and fitting methods

